Joint Graph Decomposition and Node Labeling: Problem, Algorithms, Applications

We state a combinatorial optimization problem whose feasible solutions define both a decomposition and a node labeling of a given graph. This problem offers a common mathematical abstraction of seemingly unrelated computer vision tasks, including instance-separating semantic segmentation, articulated human body pose estimation and multiple object tracking. Conceptually, the problem we state generalizes the unconstrained integer quadratic program and the minimum cost lifted multicut problem, both of which are NP-hard. In order to find feasible solutions efficiently, we define two local search algorithms that converge monotonously to a local optimum, offering a feasible solution at any time. To demonstrate their effectiveness in tackling computer vision tasks, we apply these algorithms to instances of the problem that we construct from published data, using published algorithms. We report state-of-the-art application-specific accuracy for the three above-mentioned applications.

==> time_data/cs-joint.txt <==
RT,E
0.000100,-276321.461008
0.000141,-276321.952172
0.000200,-276322.645958
0.000282,-276323.625958
0.000398,-276325.010245
0.000562,-276326.965602
0.000794,-276329.727617
0.001122,-276333.629067
0.001585,-276339.140011
0.002239,-276346.924427
0.003162,-276357.920207
0.004467,-276373.452159
0.006310,-276395.391624
0.008913,-276426.381942
0.012589,-276470.156930
0.017783,-276531.990744
0.025119,-276619.257901
0.035481,-276742.064502
0.050119,-276915.074400
0.070795,-277156.663689
0.100000,-277472.143395
0.141254,-277869.529239
0.199526,-278336.382586
0.281838,-278892.918230
0.398107,-279556.168956
0.562341,-280350.209350
0.794328,-281277.544334
1.122018,-282296.036381
1.584893,-283388.009236
2.238721,-284522.264064
3.162278,-285640.636625
4.466836,-286711.944526
6.309573,-287648.920532
8.912509,-288432.837913
12.589254,-289046.242015
17.782794,-289443.042048
25.118864,-289646.840115
35.481339,-289743.543439
50.118723,-289785.789005
70.794578,-289799.135772
100.000000,-289801.723260
141.253754,-289802.431389
199.526231,-289802.559165
281.838293,-289802.596829
398.107171,-289802.630287


==> time_data/cs-simple.txt <==
RT,E
0.000100,-276329.680040
0.000141,-276333.562528
0.000200,-276339.046689
0.000282,-276346.793272
0.000398,-276357.735612
0.000562,-276373.192077
0.000794,-276395.024915
0.001122,-276425.864617
0.001585,-276469.426856
0.002239,-276530.960152
0.003162,-276617.878244
0.004467,-276740.653313
0.006310,-276914.077706
0.008913,-277159.046173
0.012589,-277505.073329
0.017783,-277993.849680
0.025119,-278684.178854
0.035481,-279648.444047
0.050119,-280922.248077
0.070795,-282463.571634
0.100000,-284098.581611
0.141254,-285664.707483
0.199526,-287019.224483
0.281838,-288086.073925
0.398107,-288824.833647
0.562341,-289241.918569
0.794328,-289466.555775
1.122018,-289583.685715
1.584893,-289647.643248
2.238721,-289687.862731
3.162278,-289705.034350
4.466836,-289709.616154
6.309573,-289714.963297
8.912509,-289715.300120
12.589254,-289715.300120
17.782794,-289715.300120
25.118864,-289715.300120
35.481339,-289715.300120
50.118723,-289715.300120
70.794578,-289715.300120
100.000000,-289715.300120
141.253754,-289715.300120
199.526231,-289715.300120
281.838293,-289715.300120
398.107171,-289715.300120


==> time_data/ilp.txt <==
RT,E,LB
0.000100,17264.193007,-Inf
0.000141,17264.192244,-Inf
0.000200,17264.191166,-Inf
0.000282,17264.189644,-Inf
0.000398,17264.187494,-Inf
0.000562,17264.184456,-Inf
0.000794,17264.180166,-Inf
0.001122,17264.174105,-Inf
0.001585,17264.165544,-Inf
0.002239,17264.153452,-Inf
0.003162,17264.136371,-Inf
0.004467,17264.112244,-Inf
0.006310,17264.078163,-Inf
0.008913,17264.030022,-Inf
0.012589,17263.962022,-Inf
0.017783,17263.865969,-Inf
0.025119,17263.730290,-Inf
0.035481,17263.538639,-Inf
0.050119,17263.267925,-Inf
0.070795,17262.885531,-Inf
0.100000,17262.345385,-Inf
0.141254,17261.582409,-Inf
0.199526,17260.504676,-Inf
0.281838,17258.982338,-Inf
0.398107,17256.831979,-Inf
0.562341,17253.794515,-Inf
0.794328,17249.503984,-Inf
1.122018,17243.443447,-Inf
1.584893,17234.882711,-Inf
2.238721,17222.730261,-Inf
3.162278,17204.129107,-Inf
4.466836,17177.005136,-Inf
6.309573,17127.880534,-Inf
8.912509,17052.865389,-Inf
12.589254,16885.051499,-Inf
17.782794,16522.567508,-Inf
25.118864,15734.799304,-Inf
35.481339,13852.836442,-Inf
50.118723,10113.244527,-Inf
70.794578,5313.174079,-Inf
100.000000,2186.155076,-Inf
141.253754,1106.187610,-Inf
199.526231,690.054950,-4118.282513
281.838293,361.529899,-3989.814907
398.107171,103.957199,-3915.041318
562.341325,-433.563132,-3788.460081
794.328235,-686.590945,-3764.516877
1122.018454,-1190.570343,-3665.042539
1584.893192,-1375.340299,-3620.840844
2238.721139,-1836.076046,-3616.150962
3162.277660,-2100.515951,-3608.448031
4466.835922,-2259.354198,-3578.904670
6309.573445,-2527.741714,-3565.150533
8912.509381,-2636.325362,-3560.890646
12589.254118,-2844.558520,-3556.761070
17782.794100,-2975.025102,-3552.105769
25118.864315,-3103.701970,-3546.857808
35481.338923,-3174.307339,-3544.789930
50118.723363,-3209.901738,-3544.249934
70794.578438,-3209.901738,-3544.249934
100000.000000,-3209.901738,-3544.249934


==> time_data/joint.txt <==
RT,E
0.000100,17139.153901
0.000141,17087.445786
0.000200,17014.406131
0.000282,16911.234876
0.000398,16765.501606
0.000562,16559.647890
0.000794,16268.871787
0.001122,15858.279321
0.001585,15280.223153
0.002239,14468.831504
0.003162,13340.735925
0.004467,11797.205083
0.006310,9747.685891
0.008913,7161.451266
0.012589,4209.031932
0.017783,1407.658072
0.025119,-460.780071
0.035481,-1660.708844
0.050119,-2568.157672
0.070795,-3049.549479
0.100000,-3247.815998
0.141254,-3342.196174
0.199526,-3386.976640
0.281838,-3396.788065
0.398107,-3398.022774
0.562341,-3398.358335
0.794328,-3398.388502
1.122018,-3398.388502
1.584893,-3398.388502
2.238721,-3398.388502
3.162278,-3398.388502
4.466836,-3398.388502
6.309573,-3398.388502
8.912509,-3398.388502
12.589254,-3398.388502
17.782794,-3398.388502
25.118864,-3398.388502
35.481339,-3398.388502
50.118723,-3398.388502
70.794578,-3398.388502
100.000000,-3398.388502
141.253754,-3398.388502
199.526231,-3398.388502
281.838293,-3398.388502
398.107171,-3398.388502
562.341325,-3398.388502
794.328235,-3398.388502
1122.018454,-3398.388502
1584.893192,-3398.388502
2238.721139,-3398.388502
3162.277660,-3398.388502
4466.835922,-3398.388502
6309.573445,-3398.388502
8912.509381,-3398.388502
12589.254118,-3398.388502
17782.794100,-3398.388502
25118.864315,-3398.388502
35481.338923,-3398.388502
50118.723363,-3398.388502
70794.578438,-3398.388502
100000.000000,-3398.388502


==> time_data/kitti-joint.txt <==
RT,E
0.010000,-1730122.097449
0.014125,-1730124.645410
0.019953,-1730128.244500
0.028184,-1730133.328349
0.039811,-1730140.509477
0.056234,-1730150.653091
0.079433,-1730164.981325
0.112202,-1730185.220494
0.158489,-1730213.809081
0.223872,-1730254.191533
0.316228,-1730311.233262
0.446684,-1730391.806846
0.630957,-1730505.620058
0.891251,-1730666.385494
1.258925,-1730893.472708
1.778279,-1731214.241924
2.511886,-1731663.366355
3.548134,-1732284.036915
5.011872,-1733099.149622
7.079458,-1734161.695240
10.000000,-1735517.518144
14.125375,-1737265.599000
19.952623,-1739485.123704
28.183829,-1742093.078406
39.810717,-1745160.055440
56.234133,-1748658.577119
79.432823,-1752300.376665
112.201845,-1756082.320622
158.489319,-1760465.896535
223.872114,-1764921.581472
316.227766,-1769024.866835
446.683592,-1771812.397931
630.957344,-1773271.585930
891.250938,-1773892.049021
1258.925412,-1774157.998005
1778.279410,-1774237.610333
2511.886432,-1774249.708481
3548.133892,-1774250.573226


==> time_data/kitti-simple.txt <==
RT,E
0.010000,-1730141.810287
0.014125,-1730152.492172
0.019953,-1730167.580737
0.028184,-1730188.893900
0.039811,-1730218.999544
0.056234,-1730261.524897
0.079433,-1730321.593554
0.112202,-1730406.442787
0.158489,-1730526.295514
0.223872,-1730695.591991
0.316228,-1730934.729621
0.446684,-1731272.520502
0.630957,-1731749.662803
0.891251,-1732423.644218
1.258925,-1733375.668271
1.778279,-1734720.437989
2.511886,-1736594.990922
3.548134,-1738907.182591
5.011872,-1741777.910221
7.079458,-1745107.023519
10.000000,-1748798.353834
14.125375,-1752584.842215
19.952623,-1756688.706445
28.183829,-1760791.297934
39.810717,-1764697.683578
56.234133,-1768493.164899
79.432823,-1771303.994806
112.201845,-1773081.810411
158.489319,-1773655.754944
223.872114,-1773796.359659
316.227766,-1773796.359659
446.683592,-1773796.359659
630.957344,-1773796.359659
891.250938,-1773796.359659
1258.925412,-1773796.359659
1778.279410,-1773796.359659
2511.886432,-1773796.359659
3548.133892,-1773796.359659


==> time_data/mot-joint.txt <==
RT,E
0.010000,-1538432.980152
0.014125,-1538433.333589
0.019953,-1538433.832832
0.028184,-1538434.538032
0.039811,-1538435.534153
0.056234,-1538436.941212
0.079433,-1538438.928735
0.112202,-1538441.736187
0.158489,-1538445.701817
0.223872,-1538451.303419
0.316228,-1538459.215892
0.446684,-1538470.392557
0.630957,-1538486.180017
0.891251,-1538508.480395
1.258925,-1538539.980518
1.778279,-1538584.475623
2.511886,-1538647.326631
3.548134,-1538731.860215
5.011872,-1538844.384417
7.079458,-1538987.430019
10.000000,-1539162.506207
14.125375,-1539398.886477
19.952623,-1539732.782484
28.183829,-1540184.863933
39.810717,-1540351.150544
56.234133,-1540519.509340
79.432823,-1540706.739556
112.201845,-1540907.459577
158.489319,-1541038.573881
223.872114,-1541249.821584
316.227766,-1541460.451225
446.683592,-1541690.755943
630.957344,-1542016.070005
891.250938,-1542475.588331
1258.925412,-1543124.675219
1778.279410,-1544041.534818
2511.886432,-1545336.633425
3548.133892,-1546774.841139
5011.872336,-1547403.038253
7079.457844,-1548004.781422
10000.000000,-1548016.769849
14125.375446,-1548016.769849
19952.623150,-1548016.769849


==> time_data/mot-simple.txt <==
RT,E
0.010000,-1538439.691860
0.014125,-1538442.814175
0.019953,-1538447.224562
0.028184,-1538453.454400
0.039811,-1538462.254279
0.056234,-1538474.684438
0.079433,-1538492.242506
0.112202,-1538517.043935
0.158489,-1538552.076884
0.223872,-1538601.562241
0.316228,-1538671.462166
0.446684,-1538770.198434
0.630957,-1538909.667119
0.891251,-1539091.964639
1.258925,-1539312.003618
1.778279,-1539611.149171
2.511886,-1539889.160769
3.548134,-1540185.961896
5.011872,-1540494.355470
7.079458,-1540670.096679
10.000000,-1540880.491246
14.125375,-1541167.115709
19.952623,-1541302.162128
28.183829,-1541490.726206
39.810717,-1541756.770901
56.234133,-1542132.569022
79.432823,-1542663.397978
112.201845,-1543413.213807
158.489319,-1544472.356817
223.872114,-1545968.436084
316.227766,-1547938.281082
446.683592,-1547938.281082
630.957344,-1547938.281082
891.250938,-1547938.281082
1258.925412,-1547938.281082
1778.279410,-1547938.281082
2511.886432,-1547938.281082
3548.133892,-1547938.281082
5011.872336,-1547938.281082
7079.457844,-1547938.281082
10000.000000,-1547938.281082
14125.375446,-1547938.281082
19952.623150,-1547938.281082


==> time_data/simple.txt <==
RT,E
0.000100,17156.279296
0.000141,17111.646664
0.000200,17048.601394
0.000282,16959.547584
0.000398,16833.755734
0.000562,16656.070023
0.000794,16405.082478
0.001122,16051.056476
0.001585,15552.666466
0.002239,14852.202957
0.003162,13869.961563
0.004467,12504.097243
0.006310,10646.341606
0.008913,8184.098696
0.012589,5124.772267
0.017783,1738.237200
0.025119,-1142.211962
0.035481,-2425.705690
0.050119,-2996.160950
0.070795,-3252.338644
0.100000,-3322.805576
0.141254,-3349.619650
0.199526,-3352.769366
0.281838,-3352.769366
0.398107,-3352.769366
0.562341,-3352.769366
0.794328,-3352.769366
1.122018,-3352.769366
1.584893,-3352.769366
2.238721,-3352.769366
3.162278,-3352.769366
4.466836,-3352.769366
6.309573,-3352.769366
8.912509,-3352.769366
12.589254,-3352.769366
17.782794,-3352.769366
25.118864,-3352.769366
35.481339,-3352.769366
50.118723,-3352.769366
70.794578,-3352.769366
100.000000,-3352.769366
141.253754,-3352.769366
199.526231,-3352.769366
281.838293,-3352.769366
398.107171,-3352.769366
562.341325,-3352.769366
794.328235,-3352.769366
1122.018454,-3352.769366
1584.893192,-3352.769366
2238.721139,-3352.769366
3162.277660,-3352.769366
4466.835922,-3352.769366
6309.573445,-3352.769366
8912.509381,-3352.769366
12589.254118,-3352.769366
17782.794100,-3352.769366
25118.864315,-3352.769366
35481.338923,-3352.769366
50118.723363,-3352.769366
70794.578438,-3352.769366
100000.000000,-3352.769366

